SolO campfires in SDO images

I present the appearance of "Solar Orbiter campfires" in simultaneous images from the Solar Dynamics Observatory where most are visible although less sharp. I also show such features elsewhere in the SDO database. I show some in detail and discuss their nature.

==> comment.txt <==
Second revision: more references, fluxtube review (figure 73),
brushfire detail (appendix B), interpretation and better fire name
(St. Elmo)

